Precision measurement and interpretation of inclusive $W^+$, $W^-$ and $Z/\gamma^*$ production cross sections with the ATLAS detector

High-precision measurements by the ATLAS Collaboration are presented of inclusive $W^+\to\ell^+\nu$, $W^-\to\ell^-\bar{\nu}$ and $Z/\gamma^*\to\ell\ell$ ($\ell=e,\mu$) Drell-Yan production cross sections at the LHC. The data were collected in proton-proton collisions at $\sqrt{s} = 7$ TeV with an integrated luminosity of 4.6 fb$^{-1}$. Differential $W^+$ and $W^-$ cross sections are measured in a lepton pseudorapidity range $|\eta_{\ell}| = 2.5$. Differential $Z/\gamma^*$ cross sections are measured as a function of the absolute dilepton rapidity, for $|y_{\ell\ell}| < 3.6$, for three intervals of dilepton mass, $m_{\ell\ell}$, extending from 46 to 150 GeV. The integrated and differential electron- and muon-channel cross sections are combined and compared to theoretical predictions using recent sets of parton distribution functions. The data, together with the final inclusive $e^{\pm}p$ scattering cross-section data from H1 and ZEUS, are interpreted in a next-to-next-to-leading-order QCD analysis, and a new set of parton distribution functions, ATLAS-epWZ16, is obtained. The ratio of strange-to-light sea-quark densities in the proton is determined more accurately than in previous determinations based on collider data only, and is established to be close to unity in the sensitivity range of the data. A new measurement of the CKM matrix element $|V_{cs}|$ is also provided.

==> Metadata.txt <==
Title:

Precision measurement and interpretation of inclusive
$W^+$, $W^-$ and $Z/\gamma^*$ production cross sections with the ATLAS detector

Title HTML:

Precision measurement and interpretation of inclusive W<sup>+</sup>, W<sup>-</sup> and Z/&gamma;<sup>*</sup> production cross sections with the ATLAS detector


Abstract:

High-precision measurements by the ATLAS Collaboration are presented
of inclusive $W^+\to\ell^+\nu$, $W^-\to\ell^-\bar{\nu}$ and
$Z/\gamma^*\to\ell\ell$ ($\ell=e,\mu$) Drell--Yan production
cross sections at the LHC.  The data were collected in proton--proton
collisions at $\sqrt{s} = 7$ TeV with an integrated luminosity of
4.6 fb$^{-1}$. Differential $W^+$ and $W^-$ cross sections are
measured in a lepton pseudorapidity range $|\eta_{\ell}| =
2.5$. Differential $Z/\gamma^*$ cross sections are measured as a
function of the absolute dilepton rapidity, for $|y_{\ell\ell}| <
3.6$, for three intervals of dilepton mass, $m_{\ell\ell}$, extending
from 46 to 150 GeV. The integrated and differential electron- and
muon-channel cross sections are combined and compared to theoretical
predictions using recent sets of parton distribution functions. The
data, together with the final inclusive $e^{\pm}p$ scattering
cross-section data from H1 and ZEUS, are interpreted in a
next-to-next-to-leading-order QCD analysis, and a new set of parton
distribution functions, ATLAS-epWZ16, is obtained. The ratio of
strange-to-light sea-quark densities in the proton is determined more
accurately than in previous determinations based on collider data
only, and is established to be close to unity in the sensitivity range
of the data. A new measurement of the CKM matrix element $|V_{cs}|$ is
also provided.

Abstract:

High-precision measurements by the ATLAS Collaboration are presented
of inclusive W<sup>+</sup> &rarr; &#8467;<sup>+</sup>&nu;, W<sup>-</sup> &rarr; &#8467;<sup>-</sup>&nu;&#773; and
Z/&gamma;<sup>*</sup> &rarr; &#8467;&#8467; (&#8467;=e,&mu;) Drell--Yan production
cross sections at the LHC.  The data were collected in proton--proton
collisions at &radic;s = 7 TeV with an integrated luminosity of
4.6 fb<sup>-1</sup>. Differential W<sup>+</sup> and W<sup>-</sup> cross sections are
measured in a lepton pseudorapidity range |&eta;<sub>&#8467;</sub>| =
2.5. Differential Z/&gamma;<sup>*</sup> cross sections are measured as a
function of the absolute dilepton rapidity, for |y<sub>&#8467;&#8467;</sub>| <
3.6, for three intervals of dilepton mass, m<sub>&#8467;&#8467;</sub>, extending
from 46 to 150 GeV. The integrated and differential electron- and
muon-channel cross sections are combined and compared to theoretical
predictions using recent sets of parton distribution functions. The
data, together with the final inclusive e<sup>&pm;</sup>p scattering
cross-section data from H1 and ZEUS, are interpreted in a
next-to-next-to-leading-order QCD analysis, and a new set of parton
distribution functions, ATLAS-epWZ16, is obtained. The ratio of
strange-to-light sea-quark densities in the proton is determined more
accurately than in previous determinations based on collider data
only, and is established to be close to unity in the sensitivity range
of the data. A new measurement of the CKM matrix element |V<sub>cs</sub>| is
also provided.

Comments: 97 pages in total, author list starting page 81, 32 figures, 29 tables, submitted to EPJC, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2012-20

CERN-EP-2016-272

